Change-point detection in high-dimensional covariance structure

In this paper we introduce a novel approach for an important problem of break detection. Specifically, we are interested in detection of an abrupt change in the covariance structure of a high-dimensional random process -- a problem, which has applications in many areas e.g., neuroimaging and finance. The developed approach is essentially a testing procedure involving a choice of a critical level. To that end a non-standard bootstrap scheme is proposed and theoretically justified under mild assumptions. Theoretical study features a result providing guaranties for break detection. All the theoretical results are established in a high-dimensional setting (dimensionality $p \gg n$). Multiscale nature of the approach allows for a trade-off between sensitivity of break detection and localization. The approach can be naturally employed in an on-line setting. Simulation study demonstrates that the approach matches the nominal level of false alarm probability and exhibits high power, outperforming a recent approach.

==> relatedWork.txt <==
song2016 -- low dimensional regression change point, bootstrap for inference, 
Matteson2015, biau2016 -- off-line only, multidimensional yet the effect of higher dimensionality is not theoretically demonstrated, consistency of inferred change point(s) given the existence of a change point(s) is proven,  permutation test used in order to obtain a critical value, asymptotic distribution leading to faster computation
Lavielle2006 -- consider a change point in covariance matrix, yet estimate the position of change point given its existence. This approach is inapplicable in high dimensional case. 
Cho2015 -- consider high-dimensional multiple change point in off-line setting. Consistent detection is proven, yet p^2 /T^{\log T} \rightarrow 0 is required which is still quite restrictive.
aue2009 -- multiple-, yet not high- dimensional case considered, asymptotics under null and alternative are derived for suggested statistics.
xie2013 -- multiple-, yet not high- dimensional case, on-line setting, normality of the data imposed. 
jirak2015 -- high dimensional, do not require independence of the sample, not on-line, asymptotical result (poor convergence rate), parametric bootstrap justified, or permutation bootstrap (empirical justification). But only polynomial growth of dimentionality is allowed.
zou2014 -- low dimensional, multiple CP detection, asymptotic proof of conistency of the estimate, the number of CP is determined by BIC. No proper thresholding.
cho2016 -- Mean change-point is considered in non-iid setting. high dimension, polynomial growth allowed only. Use bootstrap for critical value without validity proof.
aston2012 -- fMRI.
